JITLine: A Simpler, Better, Faster, Finer-grained Just-In-Time Defect Prediction

A Just-In-Time (JIT) defect prediction model is a classifier to predict if a commit is defect-introducing. Recently, CC2Vec -- a deep learning approach for Just-In-Time defect prediction -- has been proposed. However, CC2Vec requires the whole dataset (i.e., training + testing) for model training, assuming that all unlabelled testing datasets would be available beforehand, which does not follow the key principles of just-in-time defect predictions. Our replication study shows that, after excluding the testing dataset for model training, the F-measure of CC2Vec is decreased by 38.5% for OpenStack and 45.7% for Qt, highlighting the negative impact of excluding the testing dataset for Just-In-Time defect prediction. In addition, CC2Vec cannot perform fine-grained predictions at the line level (i.e., which lines are most risky for a given commit). In this paper, we propose JITLine -- a Just-In-Time defect prediction approach for predicting defect-introducing commits and identifying lines that are associated with that defect-introducing commit (i.e., defective lines). Through a case study of 37,524 commits from OpenStack and Qt, we find that our JITLine approach is at least 26%-38% more accurate (F-measure), 17%-51% more cost-effective (PCI@20%LOC), 70-100 times faster than the state-of-the-art approaches (i.e., CC2Vec and DeepJIT) and the fine-grained predictions at the line level by our approach are 133%-150% more accurate (Top-10 Accuracy) than the baseline NLP approach. Therefore, our JITLine approach may help practitioners to better prioritize defect-introducing commits and better identify defective lines.

==> results/openstack_IFA.csv <==
sum-all-tokens,ngram
1,1
0,0
3,2
10,11
2,1
0,1
0,0
0,1
1,2
0,0
0,0
0,1
0,0
18,6
0,1
1,15
0,4
1,0
1,6
0,1
3,11
1,6
0,0
0,0
0,0
4,0
0,1
0,1
0,1
0,11
4,1
13,7
0,1
40,36
1,5
0,0
3,2
0,2
0,1
10,9
0,11
0,3
0,1
3,0
3,0
0,27
8,9
0,3
6,12
0,0
0,7
3,1
0,2
8,5


==> results/openstack_effort_20_percent_recall.csv <==
sum-all-tokens,ngram
0.231707317,0.219512195
0.090909091,0.363636364
0.207207207,0.202702703
0.313432836,0.194029851
0.214285714,0.220779221
0.17791411,0.171779141
0.240938166,0.243070362
0.196808511,0.207446809
0.160714286,0.232142857
0.218362283,0.282878412
0.195488722,0.195488722
0.197969543,0.274111675
0.168776371,0.223628692
0.150684932,0.280821918
0.187327824,0.220385675
0.187250996,0.246015936
0.102803738,0.289719626
0.1875,0.208333333
0.186440678,0.258474576
0.141689373,0.242506812
0.183970856,0.27140255
0.164319249,0.253521127
0.229508197,0.147540984
0.176848875,0.24437299
0.196808511,0.196808511
0.224913495,0.179930796
0.180904523,0.236180905
0.222222222,0.201646091
0.181818182,0.220779221
0.231607629,0.288828338
0.263157895,0.105263158
0.407079646,0.159292035
0.224299065,0.38317757
0.338164251,0.22705314
0.169376694,0.233062331
0.176020408,0.209183673
0.170542636,0.224806202
0.160305344,0.221374046
0.205555556,0.227777778
0.381818182,0.309090909
0.17075386,0.258855586
0.118110236,0.244094488
0.164075993,0.183074266
0.176470588,0.270588235
0.176165803,0.212435233
0.206552707,0.252136752
0.17037037,0.192592593
0.099206349,0.253968254
0.31420765,0.215846995
0.193353474,0.196374622
0.147208122,0.248730964
0.224,0.216
0.208029197,0.200729927
0.305555556,0.444444444


==> results/openstack_recall_20_percent_effort.csv <==
sum-all-tokens,ngram
0.165467626,0.172661871
0.333333333,0.111111111
0.193140794,0.196750903
0.111111111,0.222222222
0.189189189,0.171171171
0.215909091,0.227272727
0.138392857,0.142857143
0.204081633,0.192419825
0.205882353,0.147058824
0.184549356,0.13304721
0.205426357,0.205426357
0.202614379,0.130718954
0.24,0.16
0.2,0.1
0.210280374,0.172897196
0.205128205,0.146853147
0.268292683,0.12195122
0.2,0.166666667
0.2265625,0.1640625
0.242718447,0.160194175
0.204878049,0.141463415
0.263736264,0.153846154
0.189189189,0.27027027
0.224137931,0.149425287
0.204918033,0.204918033
0.171428571,0.222857143
0.204166667,0.145833333
0.178861789,0.197831978
0.217391304,0.165217391
0.163793103,0.146551724
0.066666667,0.2
0.181818182,0.060606061
0.1,0.1
0.232198142,0.173374613
0.220588235,0.191176471
0.210526316,0.175438596
0.240875912,0.182481752
0.189873418,0.189873418
0.055555556,0.055555556
0.2359375,0.153125
0.321428571,0.196428571
0.243553009,0.217765043
0.20754717,0.150943396
0.231578947,0.178947368
0.19057377,0.145491803
0.225,0.2
0.303370787,0.146067416
0.08,0.184
0.206557377,0.203278689
0.267241379,0.146551724
0.173913043,0.184782609
0.187755102,0.195918367
0.085714286,0.057142857


==> results/openstack_top_10_acc.csv <==
sum-all-tokens,ngram
0.9,0.6
0.5,0.2
0.6,0.1
0,0
0.5,0.8
0.4,0.7
0.5,0.4
0.9,0.4
0.7,0.5
0.5,0.2
1,1
0.8,0.4
0.8,0.2
0,0.1
0.8,0.4
0.3,0
0.8,0.3
0.7,0.6
0.4,0.1
1,0.4
0.4,0
0.3,0.2
0.7,0.9
0.7,0.7
1,1
0.2,0.8
0.7,0.3
0.7,0.5
0.9,0.5
0.4,0
0.1,0.1
0,0.1
0.1,0.1
0,0
0.3,0.1
0.6,0.8
0.5,0.3
0.8,0.7
0.8,0.4
0,0.1
0.7,0
0.7,0.5
0.9,0.5
0.5,0.1
0.1,0.4
0.8,0
0.1,0.1
0.7,0.1
0.2,0
1,1
0.7,0.1
0.5,0.5
1,0.6
0.1,0.1


==> results/qt_IFA.csv <==
sum-all-tokens,ngram
0,10
6,5
1,20
0,1
11,19
0,25
0,3
4,27
0,16
3,0
4,11
0,0
4,1
3,10
0,4
0,0
0,2
0,0
0,0
0,4
2,4
4,3
0,0
1,0
2,1
0,41
0,2
30,38
0,2


==> results/qt_effort_20_percent_recall.csv <==
sum-all-tokens,ngram
0.274774775,0.366366366
0.214285714,0.285714286
0.333333333,0.318518519
0.211395541,0.21758877
0.394849785,0.394849785
0.086124402,0.476076555
0.159624413,0.145539906
0.076700434,0.24602026
0.216014898,0.331471136
0.227118644,0.223728814
0.268907563,0.294117647
0.142322097,0.200374532
0.185022026,0.330396476
0.272727273,0.363636364
0.205231388,0.23943662
0.211459754,0.222373806
0.204968944,0.262939959
0.165413534,0.22556391
0.152383503,0.19282271
0.129746835,0.202531646
0.205073996,0.234672304
0.209725242,0.228305989
0.177631579,0.25
0.195219124,0.235059761
0.224637681,0.202898551
0.174442191,0.363083164
0.191435768,0.201511335
0.41025641,0.285714286
0.194892473,0.258064516


==> results/qt_recall_20_percent_effort.csv <==
sum-all-tokens,ngram
0.135802469,0.074074074
0.174757282,0.126213592
0.115384615,0.057692308
0.187447931,0.181893918
0.0375,0.1
0.330578512,0.041322314
0.324324324,0.27027027
0.348901099,0.131868132
0.178988327,0.089494163
0.168888889,0.177777778
0.145348837,0.13372093
0.275766017,0.197771588
0.220183486,0.091743119
0.142857143,0.035714286
0.192528736,0.166666667
0.185897436,0.176282051
0.195592287,0.159779614
0.228915663,0.180722892
0.285165627,0.211233797
0.281690141,0.197183099
0.193771626,0.176470588
0.190943396,0.172075472
0.224489796,0.163265306
0.203125,0.171875
0.183486239,0.19266055
0.208860759,0.050632911
0.205479452,0.197260274
0.1875,0.15625
0.204018547,0.14683153


==> results/qt_top_10_acc.csv <==
sum-all-tokens,ngram
0.2,0
0.3,0.2
0.2,0
0.7,0.4
0,0
0.6,0
0.2,0.1
0.6,0
0.6,0
0.2,0.3
0.2,0
0.9,1
0.2,0.1
0.2,0
0.5,0.4
1,0.7
1,0.3
0.6,0.5
0.9,0.5
1,0.3
0.4,0.3
0.1,0.1
0.8,0.4
0.5,0.7
0.8,0.7
0.7,0
1,0.8
0,0
1,0.6

